Developmental Stage Classification of Embryos Using Two-Stream Neural Network with Linear-Chain Conditional Random Field

The developmental process of embryos follows a monotonic order. An embryo can progressively cleave from one cell to multiple cells and finally transform to morula and blastocyst. For time-lapse videos of embryos, most existing developmental stage classification methods conduct per-frame predictions using an image frame at each time step. However, classification using only images suffers from overlapping between cells and imbalance between stages. Temporal information can be valuable in addressing this problem by capturing movements between neighboring frames. In this work, we propose a two-stream model for developmental stage classification. Unlike previous methods, our two-stream model accepts both temporal and image information. We develop a linear-chain conditional random field (CRF) on top of neural network features extracted from the temporal and image streams to make use of both modalities. The linear-chain CRF formulation enables tractable training of global sequential models over multiple frames while also making it possible to inject monotonic development order constraints into the learning process explicitly. We demonstrate our algorithm on two time-lapse embryo video datasets: i) mouse and ii) human embryo datasets. Our method achieves 98.1 % and 80.6 % for mouse and human embryo stage classification, respectively. Our approach will enable more profound clinical and biological studies and suggests a new direction for developmental stage classification by utilizing temporal information.

==> egbib.txt <==
@article{Cicconet2014,
  author  = {Marcelo Cicconet and Michelle Gutwein
             and Kristin C Gunsalus and Davi Geiger},
  title   = {Label Free Cell-Tracking and Division Detection
             Based on 2D Time-Lapse Images
             For Lineage Analysis of Early Embryo Development},
  journal = {Computers in Biology and Medicine},
  year    = {1 August 2014},
  volume  = {51},
  pages   = {24-34}
}

@article{Rad2019CellNetEC,
  title={Cell-Net: Embryonic Cell Counting and Centroid Localization via Residual Incremental Atrous Pyramid and Progressive Upsampling Convolution},
  author={Reza Moradi Rad and Parvaneh Saeedi and Jason Au and Jon Havelock},
  journal={IEEE Access},
  year={2019},
  volume={7},
  pages={81945-81955}
}

@inproceedings{Lau2019EmbryoSW,
  title={Embryo staging with weakly-supervised region selection and dynamically-decoded predictions},
  author={Tingfung Lau and Nathan Ng and Julian A. Gingold and Nina Desai and Julian J. McAuley and Zachary Chase Lipton},
  booktitle={MLHC},
  year={2019}
}

@inproceedings{Ng2018PredictingEM,
  title={Predicting Embryo Morphokinetics in Videos with Late Fusion Nets \& Dynamic Decoders},
  author={Nathan H. Ng and Julian J. McAuley and Julian A. Gingold and Nina Desai and Zachary Chase Lipton},
  booktitle={ICLR},
  year={2018}
}

@inproceedings{Khan2016DeepCN,
  title={Deep Convolutional Neural Networks for Human Embryonic Cell Counting},
  author={Aisha Khan and Stephen Gould and Mathieu Salzmann},
  booktitle={ECCV Workshops},
  year={2016}
}

@article{molder2015semiautomated,
  title={Semiautomated analysis of embryoscope images: Using localized variance of image intensity to detect embryo developmental stages},
  author={M{\"o}lder, Anna and Drury, Sarah and Costen, Nicholas and Hartshorne, Geraldine M and Czanner, Silvester},
  journal={Cytometry Part A},
  volume={87},
  number={2},
  pages={119--128},
  year={2015},
  publisher={Wiley Online Library}
}
